Half-Day Vulnerabilities: A study of the First Days of CVE Entries

The National Vulnerability Disclosure Database is an invaluable source of information for security professionals and researchers. However, in some cases, a vulnerability report is initially published with incomplete information, a situation that complicates incident response and mitigation. In this paper, we perform an empirical study of vulnerabilities that are initially submitted with an incomplete report, and present key findings related to their frequency, nature, and the time needed to update them. We further present a novel ticketing process that is tailored to addressing the problems related to such vulnerabilities and demonstrate the use of this system with a real-life use case.

==> dict_vendors_with_initial_cpe.txt <==
{'ffmpeg': 12, 'codesys': 14, 'ibm': 317, 'nagios': 29, 'plone': 9, 'webmproject': 11, 'huawei': 22, 'html-js': 1, 'cesnet': 6, 'zohocorp': 24, 'dns-packet_project': 1, 'halo': 3, 'fusionpbx': 6, 'opennms': 4, 'microsoft': 322, 'unified-automation': 1, 'redhat': 118, 'slapi-nis_project': 1, 'owncloud': 5, 'kujirahand': 2, 'zmartzone': 1, 'adminer': 1, 'fastify': 1, 'prometheus': 1, 'hedgedoc': 2, 'couchbase': 7, 'smartstore': 5, 'pgxn': 1, 'concerto-signage': 1, 'xmlsoft': 17, 'bmc': 3, 'centos-webpanel': 5, 'telegram': 18, 'issuehunt': 1, 'hongcms_project': 2, 'opensuse': 62, 'websvn': 1, 'pluck-cms': 5, 'gnu': 77, 'psyonix': 1, 'tinyshop_project': 1, 'ffjpeg_project': 3, 'mpv': 1, 'vmware': 66, 'progress': 1, 'openldap': 18, 'bitdefender': 4, 'ui': 3, 'emlog': 1, 'matrix-react-sdk_project': 1, 'invoiceplane': 3, 'projectworlds': 2, 'cmswing': 3, 'flask-security_project': 1, 'exiv2': 9, 'koa-remove-trailing-slashes_project': 1, 'vmd_project': 1, 'sophos': 6, 'clogica': 5, 'woocommerce': 2, 'givewp': 1, 'boostifythemes': 1, 'catzsoft': 1, 'cleantalk': 1, 'wedevs': 1, 'de-baat': 2, 'acymailing': 1, 'malwarefox': 2, 'liferay': 14, 'mozilla': 119, 'deltaww': 12, 'dedecms': 4, 'virustotal': 2, 'apache': 321, 'github': 1, 'upx_project': 2, 'google': 451, 'imagemagick': 42, 'express_handlebars_project': 2, 'squirrelly': 1, 'haml-coffee_project': 1, 'protonmail': 1, 'yfcmf': 2, '101_project': 1, 'deep-override_project': 1, 'laobancms': 2, 'radare': 5, '10web': 1, 'mooveagency': 2, 'cars-seller-auto-classifieds-script_project': 1, 'kaswara_project': 1, 'pickplugins': 2, 'wpuslugi': 1, 'wp-buy': 6, 'sitemap_project': 1, 'wpshopmart': 1, 'octopus': 10, 'kaspersky': 6, 'hexagon': 1, 'pulsesecure': 10, 'flask-caching_project': 1, 'piwigo': 2, 'bitcoin': 2, 'bluespire': 1, 'ilias': 3, 'pydantic_project': 1, 'graphhopper': 1, 'omron': 1, 'mercedes-benz': 5, 'chamilo': 3, 'elastic': 6, 'lua': 3, 'prosody': 5, 'sensiolabs': 3, 'articlecms_project': 2, 'librdf': 1, 'teradici': 3, 'hilscher': 1, 'c-ares_project': 2, 'beckhoff': 2, 'blackberry': 6, 'mongodb': 2, 'schedmd': 1, 'qnap': 10, 'deskpro': 6, 'evm_project': 1, 'dhcms_project': 1, 'antisip': 1, 'specotech': 1, 'golo-city-guide-laravel-theme_project': 1, 'theforeman': 1, 'trendmicro': 60, 'samba': 13, 'mendix': 2, 'siemens': 34, 'codologic': 3, 'mcafee': 20, 'atlassian': 38, 'libguestfs': 1, 'zzzcms': 6, 'solarwinds': 17, 'linux': 3, 'ieee': 3, 'forestblog_project': 1, 'express-cart_project': 2, 'puma': 2, 'asynkron': 1, 'sisinformatik': 1, 'matrix': 11, 'sap': 125, 'jenkins': 7, 'octoprint': 2, 'jetbrains': 38, 'xfce': 1, 'yubico': 5, 'fhir': 1, 'openapi-generator': 1, 'warnsystem_project': 1, 'dav-cogs_project': 1, 'freedesktop': 13, 'f5': 59, 'cyrus': 3, 'hp': 24, 'windscribe': 1, 'fortinet': 13, 'agenziaentrate': 1, 'mit': 5, 'foxitsoftware': 32, 'sylabs': 5, 'sabnzbd': 1, 'advantech': 22, 'eventlet': 1, 'proofpoint': 2, 'nsa': 2, 'veritystream': 1, 'djangoproject': 6, 'python': 24, 'getdata_project': 1, 'osgeo': 19, 'trumani': 1, 'cisco': 19, 'exim': 5, 'brainstormforce': 2, 'neomutt': 2, 'mutt': 3, 'secureauth': 1, 'dell': 21, 'path-parse_project': 1, 'nvidia': 24, 'vtiger': 1, 'isc': 6, 'ave': 3, 'phpmailer_project': 3, 'wordpress': 9, 'getcomposer': 1, 'x.org': 1, 'openvpn': 1, 'tyk': 1, 'xmlhttprequest-ssl_project': 1, 'oracle': 338, 'mariadb': 4, 'netapp': 209, 'libexif_project': 3, 'nextcloud': 2, 'thekelleys': 1, 'esri': 1, 'linuxfoundation': 19, 'nettle_project': 1, 'haxx': 16, 'storage_project': 1, 'postgresql': 2, 'openexr': 18, 'netty': 8, 'lxml': 2, 'busybox': 2, 'squid-cache': 12, 'percona': 5, 'galeracluster': 1, 'gnome': 19, 'quadbase': 2, 'teluu': 4, 'libtiff': 4, 'zope': 3, 'openbsd': 4, 'totvs': 1, 'i-doit': 2, 'tpm2_software_stack_project': 1, 'artifex': 4, 'pivotal_software': 29, 'stunnel': 1, 'smarty': 2, 'openssl': 20, 'tenable': 8, 'apple': 85, 'mumble': 1, 'php': 31, 'adobe': 713, 'invisible-island': 1, 'netmotionsoftware': 1, 'firejail_project': 2, 'qemu': 14, 'cacti': 2, 'opensmtpd': 2, 'bouncycastle': 2, 'nodejs': 9, 'json-ptr_project': 1, 'eclipse': 20, 'appneta': 2, 'johnsoncontrols': 3, 'jodd': 1, 'json-c_project': 1, 'stormshield': 2, 'pivotal': 10, 'codiad': 3, 'intel': 57, 'rack-cors_project': 1, 'djvulibre_project': 10, 'opensrcsec': 1, 'synology': 12, 'kube-rbac-proxy_project': 1, 'fasterxml': 30, 'intelliants': 1, 'littlecms': 1, 'cloudfoundry': 32, 'chef': 1, 'intercom': 2, 'eduiq': 1, 'virglrenderer_project': 1, 'uclibc': 1, 'uclibc-ng_project': 1, 'horde': 2, 'proftpd': 3, 'realtimelogic': 2, 'barracudadrive': 2, 'libexpat_project': 7, 'boost': 1, 'broadcom': 20, 'fire.ly': 1, 'suse': 11, 'graphviz': 1, 'hestiacp': 1, 'pizzashack': 3, 'wiris': 4, 'ruby-lang': 3, 'netmask_project': 2, 'schema-inspector_project': 1, 'genivi': 1, 'open-emr': 6, 'php-fusion': 1, 'netfortris': 2, 'umn': 15, 'quarkus': 7, 'trusteddomain': 3, 'pypolicyd-spf_project': 1, 'drupal': 8, 'moodle': 2, 'novel_boutique_house-plus_project': 1, 'shipment_100-design_material_download_system_project': 1, 'pocoo': 2, 'redmine': 10, 'nlnetlabs': 14, 'wondercms': 1, 'veyon': 1, 'dotit-corp': 1, 'mathopd': 3, 'uclouvain': 12, 'zzcms': 4, 'django-filter_project': 1, 'autodesk': 14, 'rust-lang': 1, 'schneider-electric': 10, 'remoteclinic': 5, 'webkitgtk': 8, 'pikepdf_project': 1, 'btcpayserver': 1, 'kopano': 1, 'zarafa': 1, 'seopanel': 3, 'hibernate': 2, 'jquery': 4, 'jdedwards': 1, 'gksu-polkit_project': 2, 'get-simple': 4, 'libtpms_project': 1, 'gstreamer_project': 1, 'clamav': 1, 'openresty': 1, 'mediawiki': 25, 'ilch': 1, 'tableau': 2, '4homepages': 1, 'fudforum': 2, 'local_services_search_engine_management_system_project': 3, 'kubernetes': 2, 'exfat_project': 1, 'xmltwig': 1, 'james_clark': 2, 'a_m_kuchling': 1, 'sonicwall': 2, 'b2evolution': 1, 'handlebarsjs': 3, 'net\\\\': 1, 'data\\\\': 1, 'gistpad_project': 1, 'cmsmadesimple': 1, 'gitjacker_project': 1, 'microco': 1, 'remark42': 1, 'limesurvey': 3, 'salesagility': 4, 'arm': 7, 'monstra': 2, 'gstn': 1, 'cornelisnetworks': 1, 'wireshark': 12, 'nokogiri': 1, 'mod_ssl': 2, 'pcre': 2, 'openpkg': 1, 'sgi': 2, 'tinysofa': 1, 'mandrakesoft': 1, 'safe': 2, 'discord-recon_project': 1, 'getgrav': 1, 'npmjs': 1, 'debian': 2, 'musl-libc': 1, 'chaijis': 1, 'gvectors': 1, 'ntp': 19, 'citrix': 6, 'icofx': 1, 'heikkitoivonen': 1, 'cloverdx': 1, 'ckeditor': 7, 'refined-github_project': 1, 'gitlab': 93, 'sqlite': 13, 'rubyonrails': 3, 'bloofox': 5, 'rxvt_project': 1, 'phpcms': 4, 'kohsei-works': 1, 'posimyth': 3, 'fooplugins': 1, 'bestwebsoft': 1, 'samsung': 20, 'localstack': 2, 'aomedia': 1, 'adaltas': 1, 'ghost': 1, 'prisma': 1, 'snakeyaml_project': 1, 'damicms': 2, 'mini-xml_project': 1, '74cms': 6, 'shopex': 3, 'stampit': 1, 'teamviewer': 3, 'zoll': 3, 'jdom': 1, 'laiketui': 2, 'opentext': 23, 'wpdeveloper': 5, 'gallery_from_files_project': 1, 'wow-estore': 2, 'smartypantsplugins': 1, 'stock_in_\\\\&_out_project': 1, 'sendit_project': 1, 'accusoft': 3, 'ripgrep_project': 1, 'westerndigital': 4, 'openplcproject': 2, 'whatsapp': 1, 'libjxl_project': 1, 'junit': 1, 'gradle': 4, 'webport_project': 3, 'gnuboard': 3, 'tsmuxer_project': 5, 'catfish-cms': 1, 'gallagher': 4, 'klibc_project': 4, 'wowza': 4, 'giflib_project': 1, 'sudo_project': 2, 'dart': 1, 'p11-kit_project': 1, 'cyrusimap': 1, 'libssh2': 1, 'sks_keyserver_project': 1, 'gnupg': 3, 'systemd_project': 1, 'uvnc': 10, 'procps-ng_project': 1, 'rpm': 4, 'truecrypt': 2, 'ciphershed': 2, 'idrix': 2, 'kernel': 1, 'muscle': 1, 'libpng': 2, 'cracklib_project': 1, 'roundcube': 4, 'avaya': 8, 'contao': 3, 'pam_setquota_project': 1, 'ballerina': 1, 'paloaltonetworks': 3, 'ampache': 1, 'hitachi': 1, 'asken': 1, 'otrs': 3, 'scandipwa': 1, 'std42': 5, 'hillrom': 1, 'tianocore': 4, 'paessler': 6, 'estrongs': 2, 'libtom': 1, 'evernote': 3, 'rc_project': 1, 'rcpro_project': 1, 'shopware': 2, 'webport': 1, 'jfinal': 2, 'ibos': 3, 'phpwcms': 1, 'react-bootstrap-table_project': 1, 'crmeb': 1, 'vaadin': 1, 'hpe': 3, 'fisco-bcos': 1, 'bindata_project': 1, 'reportportal': 1, 'ory': 1, 'pterodactyl': 1, 'fluidsynth': 2, 'htmldoc_project': 2, 'postsrsd_project': 1, 'bufferlist_project': 1, 'ipmitool_project': 1, 'machform': 2, 'freeciv': 1, 'boastmachine': 1, 'thephpleague': 1, 'libslirp_project': 4, 'backup-guard': 1, 'joomla': 7, 'phplist': 3, 'smashing_project': 1, 'tielabs': 1, 'zimbra': 3, 'teachers_record_management_system_project': 2, 'phone_shop_sales_managements_system_project': 1, 'okta': 1, 'privoxy': 14, 'docker_dashboard_project': 1, 'mechanize_project': 1, 'palletsprojects': 1, 'opendoas_project': 1, 'rclone': 1, 'schismtracker': 2, 'plainview_activity_monitor_project': 1, 'blktrace_project': 1, 'bladeenc': 1, 'rpcbind_project': 1, '3ware': 1, 'pbootcms': 3, 'arubanetworks': 27, 'xyhcms': 1, 'metinfo': 2, 'baigo': 2, '8cms': 2, 'mipcms': 1, 'addressable_project': 1, 'openthread': 1, 'stellar': 1, 'fork-cms': 2, 'activecollab': 1, 'dotcms': 3, 'rukovoditel': 6, 'mozilo': 1, 'cszcms': 2, 'hms-networks': 1, 'publiccms': 1, 'kaseya': 9, 'linuxptp_project': 2, 'panasonic': 2, 'golang': 4, 'xml\\\\': 1, 'thinksaas': 1, 'smartertools': 1, 'pandorafms': 3, 'i-doo': 1, 'wibu': 2, 'openvswitch': 1, 'lldpd_project': 2, 'json-smart_project': 1, 'openstack': 9, 'icedtea-web_project': 2, 'xiph': 2, 'blackcat-cms': 1, 'putty': 6, 'edgexfoundry': 1, 'webmin': 4, 'qt': 2, 'pango': 1, 'visualware': 1, 'openscad': 1, 'docker': 16, 'libpano13_project': 1, 'heinekingmedia': 1, 'thimpress': 1, 'dolibarr': 5, '3cx': 1, 'colorlib': 1, 'sideway': 1, 'pimcore': 3, 'xstream_project': 13, 'bloomreach': 1, 'thedaylightstudio': 2, 'maxum': 2, 'digium': 2, 'qcubed': 1, 'saltstack': 6, 'scytl': 1, 'bosch': 1, 'restify-paginate_project': 1, 'coolkit': 1, 'nuance-gulp-build-common_project': 1, 'geojson2kml_project': 1, 'weberp': 1, 'acronis': 6, 'png-img_project': 1, 'hubspot': 1, 'sytech': 1, 'amaze_file_manager_project': 1, 'aida64': 1, 'async-git_project': 1, 'tesla': 2, 'gramaddict': 1, 'zscaler': 4, 'mbconnectline': 2, 'nfstream': 1, 'batflat': 1, 'lodash': 3, 'oclean': 1, 'softmaker': 3, 'inoideas': 1, 'imagely': 1, 'tufin': 1, 'symonics': 1, 'macfromip_project': 1, 'node-ps_project': 1, 'spritesheet-js_project': 1, 'cryptography_project': 1, 'maxpcsecure': 1, 'zulip': 4, 'psyprax': 2, 'newmediacompany': 1, 'epson': 2, 'epikur': 2, 'store-opart': 1, 'hcltechsw': 5, 'rainbowfishsoftware': 2, 'bluez': 4, 'hcltech': 9, 'totaljs': 3, 'kill-process-on-port_project': 1, 'mitel': 24, 'rsa': 4, 'iris': 5, 'opensolution': 1, 'nibbleblog': 2, 'beyondtrust': 2, 'va-ts_project': 1, 'may_queue_project': 1, 'petabi': 1, 'hashconsing_project': 1, 'devolutions': 1, 'autorand_project': 1, 'conquer-once_project': 1, 'aovec_project': 1, 'rusb_project': 1, 'reffers_project': 1, 'projectsend': 2, 'hackolade': 1, 'newbee-mall_project': 2, 'report_project': 1, 'st': 1, 'ietf': 2, 'fhem': 1, 'libsdl': 2, 'microchip': 1, 'scully': 1, 'clusterlabs': 2, 'safervpn': 1, 'wdja': 1, 'smartbear': 2, 'buns_project': 1, 'ts-process-promises_project': 1, 'pwntools_project': 1, 'socket': 1, 'phpgurukul': 1, 'ithemes': 1, 'ninjaforms': 2, 'vikisolutions': 1, 'win911': 3, 'ultimatemember': 1, 'djv_project': 1, 'loopring': 1, 'expresstech': 3, 'xcloner': 2, 'pagelayer': 2, 'advanced_access_manager_project': 2, 'webform_report_project': 1, 'qdpm': 1, 'ws-rs': 1, 'simple-slab_project': 1, 'arr_project': 1, 'rio_project': 1, 'internment_project': 1, 'hyper': 2, 'lucet-runtime-internals_project': 1, 'prost_project': 1, 'streebog_project': 1, 'nanorand_project': 1, 'hgiga': 2, 'webswing': 1, 'dropbear_ssh_project': 1, 'mantisbt': 2, '1e': 2, 'nchsoftware': 2, 'gdatasoftware': 1, 'zammad': 6, 'wavpack': 1, 'huorong': 1, 'stratodesk': 1, 'bigprof': 1, 'raysync': 1, 'bilanc': 1, 'urve': 1, 'titanhq': 8, 'treck': 7, 'supremocontrol': 1, 'multi-ini_project': 2, 'niftypm': 1, 'nzxt': 11, 'thingsboard': 1, 'weiphp': 1, 'xinuos': 1, 'tangro': 4, 'hashicorp': 17, 'logrhythm': 1, 'connection-tester_project': 1, 'adremsoft': 3, 'datatables': 1, 'weseek': 2, 'opentsdb': 1, 'keysight': 1, 'tibco': 9, 'liftoffsoftware': 1, 'amazee': 1, 'frappe': 2, 'fnet_project': 2, 'altran': 2, 'corenlp-js-interface_project': 1, 'corenlp-js-prefab_project': 1, 'ini_project': 1, 'opener_project': 1, 'pixar': 7, 'microfocus': 19, 'ubilling': 1, 'fastadmin': 1, 'sympa': 1, 'zx2c4': 1, 'anydesk': 1, 'systransoft': 1, 'eat_spray_love_project': 1, 'os4ed': 2, 'boom-core': 1, 'drivergenius': 1, 'almico': 1, 'netscout': 1, 'saibo': 1, 'openclinic_project': 1, 'umbraco': 2, 'lock_password_manager_safe_app_project': 1, 'pcanalyser': 2, 'br-automation': 4, 'cpanel': 22, 'bigbluebutton': 3, 'glpi-project': 2, 'djvalidator_project': 1, 'x11vnc_project': 1, 'ortussolutions': 1, 'securityonionsolutions': 1, 'libsixel_project': 3, 'pritunl': 2, 'tsmmanager': 1, 'aviatrix': 6, 'taskcafe_project': 1, 'y18n_project': 1, 'binarynights': 2, 'wwbn': 2, 'cloudavid': 1, 'harman': 3, 'controlled-merge_project': 1, 'rconfig': 13, 'oneidentity': 1, 'cmsuno_project': 2, 'untangle': 1, 'flexdotnetcms_project': 1, 'sugarcrm': 1, 'deephas_project': 1, 'mjpclab': 1, 'exodus': 1, 'json8_project': 1, 'nodemailer': 1, 'grpc': 1, 'express-validators_project': 1, 'bluestacks': 3, 'readytalk': 3, 'collne': 5, 'maxmind': 1, 'moxa': 2, 'marmind': 1, 'mind': 2, 'git_large_file_storage_project': 1, 'fruitywifi_project': 2, 'immuta': 2, 'jsreport': 2, 'codection': 1, 'easyregistrationforms': 1, 'eramba': 1, 'wondershare': 1, 'ea': 2, 'vbulletin': 4, 'codemirror': 1, 'fast-report': 1, 'clickstudios': 2, 'chartjs': 1, 'sonarsource': 1, 'dual_dhcp_dns_server_project': 1, 'home_dns_server_project': 1, 'open_dhcp_server_project': 1, 'open_tftp_server_project': 1, 'sectona': 1, 'shibboleth': 1, 'ti': 3, 'dat.gui_project': 1, '1password': 2, 'trim_project': 1, 'konzept-ix': 3, 'commscope': 1, 'systeminformation': 1, 'kde': 5, 'ucms_project': 2, 'cryptopro': 2, 'open-xchange': 4, 'we-con': 1, 'atomx': 2, 'biscom': 1, 'fastd_project': 1, 'netwrix': 1, 'domainmod': 4, 'osm-static-maps_project': 1, 'ts.ed_project': 1, 'apereo': 1, 'gogs': 1, 'amazon': 2, 'vm-superio_project': 1, 'f2fs-tools_project': 2, 'getmonero': 1, 'connectwise': 2, 'faulknermedia': 1, 'online_bus_booking_system_project': 1, 'wpcoursesplugin': 1, 'cure53': 1, 'elementor': 2, 'smallpdf': 1, 'cloudflare': 1, 'safetydance_project': 1, 'bmoor_project': 1, 'powerdns': 3, 'getfilecloud': 1, 'wpo365': 1, 'jwt-go_project': 1, 'logaritmo': 1, 'alibaba': 1, 'ignitenet': 1, 'pingidentity': 1, 'simple_library_management_system_project': 1, 'arista': 2, 'verint': 2, 'meltytech': 1, 'installbuilder': 1, '1crm': 1, 'objective_open_cbor_run-time_project': 1, 'perl': 5, 'gonitro': 5, 'xmlquery_project': 1, 'ua-parser-js_project': 1, 'elkarbackup': 1, 'privateinternetaccess': 1, 'linux4sam': 1, 'hyland': 1, 'avast': 9, 'libproxy_project': 1, 'health': 5, 'silk-v3-decoder_project': 1, 'bestzip_project': 1, 'noise-java_project': 3, 'laravel': 1, 'chadhaajay': 4, '163': 2, 'tencent': 2, '360': 1, 'xuxueli': 1, 'tradingtechnologies': 1, 'derhansen': 1, 'localization_manager_project': 1, 'forlogic': 1, 'erlang': 2, 'teamwire': 1, 'superantispyware': 1, 'gedi_project': 1, 'safe-object2_project': 1, 'guidesmiths': 1, 'tiny-conf_project': 1, 'yola': 1, 'nodee-utils_project': 1, 'node-oojs_project': 1, 'digitalbazzar': 1, 'locutus': 2, 'gammautils_project': 1, 'dot-notes_project': 1, 'invertase': 1, 'deep-get-set_project': 1, 'realseriousgames': 1, 'arr-flatten-unflatten_project': 1, 'openfind': 2, 'flask-cors_project': 1, 'joyent': 1, 'premid': 1, 'rgb-rust_project': 1, 'grafana': 4, 'openzfs': 1, 'umanni': 1, 'webdesi9': 1, 'sonatype': 6, 'fossil-scm': 1, 'dbhcms_project': 3, 'wso2': 3, 'wolfssl': 7, 'safe-eval_project': 1, 'gog': 5, 'voidtools': 1, 'freron': 1, 'emclient': 1, 'rangee': 1, 'student_management_system_project': 1, 'vehicle_parking_management_system_project': 2, 'treasuryxpress': 1, 'sysax': 1, 'stimulsoft': 1, 'irrelon': 1, 'property-expr_project': 1, 'connie-lang_project': 1, 'linux-cmdline_project': 1, 'nis-utils_project': 1, 'templ8_project': 1, 'springtree': 1, 'php.js_project': 1, 'ise': 1, 'trousers_project': 2, 'spirent': 1, 'evga': 1, 'winring0_project': 1, 'turcom': 1, 'cs2-network': 2, 'combodo': 1, 'passmark': 1, 'gantt-chart_project': 1, 'softperfect': 2, 'ricoh': 1, 'flexera': 2, 'tgstation13': 1, 'pi-hole': 4, 'express-fileupload_project': 1, 'toyota': 1, 'kubevirt': 1, 'sick': 1, 'magento': 21, 'gerapy': 1, 'mock2easy_project': 1, 'freediameter': 1, 'elasticsearch': 2, 'riverbed': 1, 'encode': 1, 'midasolutions': 1, 'raspberrytorte': 1, 'devspace': 1, 'espressif': 3, 'openmicroscopy': 4, '360totalsecurity': 3, 'librenms': 2, 'amd': 4, 'kramdown_project': 1, 'microweber': 1, 'silverstripe': 2, 'ajv.js': 1, 'librehealth': 1, 'torproject': 5, 'netflix': 3, 'superwebmailer': 1, 'rittal': 2, 'tobesoft': 1, 'raonwiz': 1, 'red-gate': 1, 'mods-for-hesk': 1, 'mercari': 1, 'symantec': 23, 'code42': 2, 'turn\\\\!_project': 1, 'mm_forum_project': 1, 'nordicsemi': 1, 'venki': 1, 'mobileiron': 3, 'valvesoftware': 3, 'veeam': 1, 'envoyproxy': 4, 'node.bcrypt.js_project': 1, 'journal-theme': 1, 'nozominetworks': 1, 'hmtalk': 2, 'misp': 6, 'cakefoundation': 1, 'ifax': 2, 'hylafax\\\\+_project': 1, 'nta': 1, 'cybozu': 6, 'thingssdk': 1, 'mk-auth': 3, 'jiangmin': 1, 'mattermost': 30, 'zyxel': 1, 'argent': 1, 'boolebox': 1, 'acf_to_rest_api_project': 1, 'sas': 1, 'f-secure': 4, 'gns3': 1, 'iobit': 3, 'compression_and_archive_extensions_project': 2, 'globalradar': 2, 'rakuten': 1, 'winmagic': 2, 'aapanel': 1, 'bt_ctroms_terminal_project': 1, 'casperjs': 1, 'zte': 3, 'fabulatech': 1, 'libvncserver_project': 5, 'geti2p': 1, 'jerryscript': 3, 'webroot': 2, 'plex': 3, 'digdash': 1, 'redislabs': 1, 'lansweeper': 1, 'sos-berlin': 1, 'zenphoto': 1, 'meetecho': 1, 'cd-messenger_project': 1, 'access-policy_project': 1, 'node-extend_project': 1, 'mosc_project': 1, 'whitesourcesoftware': 1, 'linuxtv': 1, 'qbik': 1, 'pydio': 6, 'cybelesoft': 1, 'nghttp2': 1, 'compound': 1, 'sabberworm': 1, 'vm-memory_project': 1, 'quickbox': 2, 'synk': 5, 'mulesoft': 1, 'bbpress': 1, 'netqmail': 2, 'splashtop': 1, 'signal': 4, 'netsweeper': 1, 'mylittletools': 1, 'avantfax': 1, 'edx': 2, 'readdle': 1, 'cherokee-project': 1, 'naviserver_project': 1, 'videolan': 3, 'freerdp': 4, 'veritas': 3, 'jetstream': 3, 'alberta': 1, 'gov': 1, 'tracetogether': 1, 'dahuasecurity': 1, 'dkd': 3, 'igniterealtime': 1, 'jalinfotec': 1, 'enlightenment': 1, 'avira': 3, 'tecnick': 2, 'blaauwproducts': 3, 'ledger': 1, 'oklok_project': 3, 'teampass': 3, 'zoom': 5, 'doorkeeper_project': 1, 'calibre-web_project': 1, 'theleague': 1, 'dom4j_project': 1, 'bmcsoftware': 2, 'mono': 1, 'gskill': 1, 'cerner': 1, 'eset': 5, 'lg': 2, 'geniusbytes': 2, 'fun-map_project': 1, 'opmantek': 1, 'node-rules_project': 1, 'libgit2': 2, 'ushareit': 3, 'prestashop': 1, 'wisc': 1, 'testlink': 2, 'decompress_project': 1, 'infradead': 1, 'ntop': 1, 'beakerbrowser': 1, 'webtoffee': 1, 'teeworlds': 1, 'vestacp': 2, 'media_library_assistant_project': 2, 'openmrs': 1, 'divante': 1, 'bluetrace': 1, 'byobu': 1, 'appinghouse': 1, 'sierrawireless': 1, 'icatchinc': 1, 'istio': 1, 'lenovo': 3, 'total-soft': 1, 'provideserver': 1, 'castlerock': 2, 'varnish-cache': 2, 'oculus': 2, 'juniper': 5, 'cncf': 3, 'primekey': 2, 'cross_domain_local_storage_project': 1, 'idxbroker': 1, 'rankmath': 2, 'sds_project': 1, 'express-mock-middleware_project': 1, 'npm-programmatic_project': 1, 'clamscan_project': 1, 'cipplanner': 10, 'dnnsoftware': 2, 'jooby': 1, 'dot_project': 1, 'confinit_project': 1, 'class-transformer_project': 1, 'adb-driver_project': 1, 'compass-compile_project': 1, 'heroku-addonpool_project': 1, 'apiconnect-cli-plugins_project': 1, 'node-mpv_project': 1, 'diskusage-ng_project': 1, 'search_meter_project': 1, 'ivanti': 1, 'git-add-remote_project': 1, 'install-package_project': 2, 'umount_project': 1, 'node-key-sender_project': 1, 'karma-mojo_project': 1, 'op-browser_project': 1, 'effect_project': 1, 'jscover_project': 1, 'netease': 1, 'get-git-data_project': 1, 'apachefriends': 1, 'microstrategy': 1, 'alienform2_project': 1, 'auth0': 1, 'usc': 1, 'opensource-socialnetwork': 1, 'phoenixcontact': 1, 'sun': 2, 'harriscomputer': 1, 'asus': 2, 'it-novum': 2, 'cutephp': 1, 'druva': 2, 'videolabs': 3, 'graphicsmagick': 2, 'zim-wiki': 1, 'artica': 1, 'mitre': 1, 'lix_project': 1, 'freeradius': 2, 'inextrix': 1, 'signotec': 1, 'netsas': 3, 'onap': 8, 'django-nopassword_project': 1, 'aquaforest': 2, 'openwrt': 1, 'yargs': 1, 'jfrog': 1, 'unraid': 2, 'dradisframework': 1, 'opcfoundation': 1, 'gulp-styledocco_project': 1, 'docker-compose-remote-api_project': 1, 'gulp-tape_project': 1, 'pulverizr_project': 1, 'closure-compiler-stream_project': 1, 'node-prompt-here_project': 1, 'gulp-scss-lint_project': 1, 'walmart': 1, 'q-cms': 1, 'halvotec': 2, 'querymen_project': 1, 'icu-project': 1, 'twistedmatrix': 1, 'substack': 1, 'xcritical.software': 1, 'wago': 2, 'fatfreeframework': 1, 'themerex': 1, 'froxlor': 2, 'vega_project': 1, 'wftpserver': 2, 'registrationmagic': 4, 'centreon': 9, 'timeshift_project': 1, 'codepeople': 1, 'unctad': 1, 'wpewebkit': 1, 'bittorrent': 1, 'palemoon': 1, 'export_users_to_csv_project': 1, 'openfortivpn_project': 1, 'seling': 1, 'golfbuddyglobal': 1, 'iblsoft': 2, 'litecart': 1, 'widgets_project': 1, 'quickheal': 1, 'networkmanager-ssh_project': 1, 'smartclient': 3, 'atos': 1, 'libarchive': 1, 'ruamel.yaml_project': 1, 'labvantage': 1, 'taffydb': 1, 'wpcentral': 1, 'sygnoos': 1, 'valve': 1, 'voatz': 1, 'kinetica': 1, 'secom': 3, 'mfscripts': 3, 'corsair': 1, 'eyesofnetwork': 1, 'opservices': 1, 'playsms': 1, 'rogersmedia': 1, 'corusent': 1, 'canonical': 1, 'network-manager_project': 1, 'cmsjunkie': 1, 'prototypejs': 2, 'kronos': 2, 'ossec': 1, 'denx': 2, 'iktm': 1, 'fusionauth': 1, 'usebb': 1, 'lustre': 1, 'codecov': 1, 'mirumee': 1, 'ixpdata': 3, 'parity': 1, 'apt-cacher-ng_project': 1, 'squid_analysis_report_generator_project': 1, 'taskautomation': 1, 'dimo-crm': 1, 'gentoo': 1, 'wpseeds': 1, 'evoko': 1, 'webfactoryltd': 2, 'serpico_project': 2, 'vaaip': 1, 'sparklabs': 1, 'cerberusftp': 1, 'hashbrowncms': 1, 'ftpgetter': 2, 'suricata-ids': 6, 'determine': 1, 'opencv': 2, 'openlambda_project': 1, 'ezxml_project': 1, 'gpac': 8, 'xmlblueprint': 1, 'edit-xml': 1, 'tinywall': 1, 'http_authentication_library_project': 1, 'matio_project': 1, 'icegram': 1, 'backdropcms': 2, 'pebbletemplates': 1, 'acer': 1, 'simplifile': 1, 'spip': 2, 'egain': 1, 'kakadusoftware': 1, 'w1.fi': 3, 'lodahs_project': 1, 'bitwarden': 1, 'intesync': 2, 'bson-objectid_project': 1, 'git-scm': 3, 'modoboa': 1, 'safer-eval_project': 3, 'strapi': 2, 'norton': 2, 'wp-pdf': 1, 'sony': 2, 'trustedsec': 1, 'shadowsocks': 1, 'saltosystem': 1, 'kentico': 1, 'rabbitmq-c_project': 1, 'huami': 1, 'pega': 2, 'xcftools_project': 2, 'qualcomm': 1, 'angularjs': 1, 'comodo': 3, 'hm-print_project': 1, 'hm_email_project': 1, 'scriptparser_project': 1, 'scanguard': 1, 'snowhaze': 1, 'enghouse': 1, 'getigniteup': 2, 'json-jwt_project': 1, 'leadtools': 1, 'wpwham': 1, 'ready': 1, 'infosysta': 1, 'opera': 2, 'cezerin': 1, 'axohelp.c_project': 1, 'axodraw2_project': 1, 'openafs': 2, 'theia_xml_extension_project': 1, 'xml_language_server_project': 1, 'avg': 2, 'verodin': 1, 'tomedo': 1, 'doas_project': 1, 'eq-3': 2, 'infinitestudio': 1, 'connect2id': 1, 'csv-parse_project': 1, 'wbce': 1, 'lz4_project': 1, 'kirona': 1, 'nongnu': 1, 'mongoosejs': 1, 'oisf': 1, 'vino_project': 1, 'zingbox': 1, 'renpho': 1, 'gif2png_project': 1, 'otcms': 1, 'etoilewebdesign': 1, 'rsyslog': 2, 'liblnk_project': 1, 'lodev': 1, 'kslabs': 1, 'matrixssl': 1, 'enterprisedt': 1, 'snowtide': 1, 'reputeinfosystems': 1, 'netgate': 1, 'symbiote': 1, 'libgcrypt20_project': 1, 'joyplus_project': 2, 'html-pdf_project': 1, 'libav': 3, 'gnucobol_project': 1, 'logmein': 1, 'moddable': 1, 'beego': 1, 'geautomation': 1, 'indexhibit': 7, 'easyappointments': 1, 'msi': 1, 'lifterlms': 1, 'sysstat_project': 1, 'nic': 1, 'bludit': 3, 'alfresco': 1, 'canon': 1, 'knowage-suite': 1, 'sentrifugo': 1, 'bitrock': 1, 'alkacon': 1, 'mixin-deep_project': 1, 'webp_express_project': 1, 'openpgpjs': 1, 'assign-deep_project': 1, 'kbrw': 1, 'humanica': 3, 'zabbix': 1, 'stb_vorbis_project': 1, 'mysql_project': 1, 'gcdwebserver_project': 1, 'firefly-iii': 1, 'enigmail': 1, 'sleuthkit': 1, 'humhub': 1, 'tridactyl_project': 1, 'discourse': 2, 'hasura': 1, 'charcoal-se': 1, 'yardoc': 1, 'softwareag': 1, 'axway': 1, 'socusoft': 1, 'offis': 1, 'nevma': 1, 'cjson_project': 3, 'rangerstudio': 1, 'rdbrck': 1, 'libreoffice': 3, 'quake3e_project': 1, 'nfdump_project': 1, 'jhead_project': 1, 'archivesunleashed': 1, 'ulaunchelf_project': 1, 'openmodelica': 1, 'netfilter': 1, 'mailvelope': 2, 'dropbox': 1, 'xnview': 3, 'acdsee': 6, 'faststone': 3, 'irfanview': 2, 'deepin': 1, 'optergy': 2, 'jgraph': 1, 'draw': 1, 'libming': 2, 'glyphandcog': 1, 'abb': 1, 'alternate-tools': 2, 'embedthis': 1, 'photodex': 1, 'dameware': 1, 'securitycamera': 1, 'gemalto': 1, 'tuxera': 1, 'grails': 1, 'htc': 1, 'atutor': 1, 'saet': 1, 'computrols': 1, 'heimdal_project': 1, 'nanosvg_project': 1, 'ellucian': 1, 'haproxy': 1, 'axios': 1, 'tabslab': 2, 'dhcpcd_project': 2, 'ilnkp2p_project': 1, 'bonobogitserver': 1, 'modsecurity': 5, 'burrow-wheeler_aligner_project': 1, 'xmltooling_project': 1, 'claws-mail': 1, 'trojita_project': 1, 'airsonic_project': 1, 'mi': 1, 'codecabin': 1, 'kakaocorp': 1, 'robocode_project': 1, 'abine': 1, 'amazon_affiliate_store_project': 1, 'ucweb': 2, 'axtls_project': 1, 'symfony': 1, 'caret': 1, 'ipycache_project': 1, 'xpdfreader': 2, 'pdfalto_project': 1, 'opensource_classified_ads_script_project': 1, 'rental_bike_script_project': 1, 'image_sharing_script_project': 1, 'property_rental_software_project': 1, 'portier': 1, 'macpaw': 1, 'screen_stream_project': 1, 'airdrop_project': 1, 'airmore': 1, 'maccms': 3, 'gitnoteapp': 1, 'iotivity': 1, 'treasuredata': 1, 'nablarch_project': 1, 'cron_project': 1, 'cyberark': 1, 'ofcms_project': 1, 'apowersoft': 1, 'theolivetree': 1, 'airdroid': 1, 'eloan_project': 1, 'spdk': 1, 'live555': 4, 'sublimetext': 1, 'irisnet': 1, 'thinkphp': 1, 'opensourcebms': 1, 'custom_t-shirt_ecommerce_script_project': 1, 'auction_website_script_project': 1, 'pixeline': 1, 'tiny_issue_project': 1, 'seafile': 1, 'wtcms_project': 1, 'musicloud_project': 1, 'freebsd': 2, 'mywebsql': 1, 'rdflib_project': 1, 'hex': 2, 'aioxmpp_project': 1, 'spice_project': 1, 'qos': 1, 'antisamy_project': 1, 'lexmark': 1, 'hexchat_project': 1, 'xchat': 1, 'ethercreative': 1, 'vapor_project': 1, 'concretecms': 1, 'fluxbb': 1, 'netscape': 2, 'underscorejs': 1, 'e-learning_system_project': 1, 'handlebars.js_project': 1, 'getbootstrap': 6, 'idrive': 6, 'webnus': 1, 'minisnmpd_project': 2, 'objectcomputing': 1, 'fail2ban': 1, 'cgm-remote-monitor_project': 1, 'bat_project': 1, 'unisys': 1, 'gatsbyjs': 1, 'muwire_project': 1, 'icinga': 3, 'carrier': 5, 'automatedlogic': 4, 'froala': 1, 'uri.js_project': 1, 'libvips_project': 1, 'jasper_project': 2, 'cubecoders': 1, 'pyyaml': 1, 'traefik': 5, 'att': 1, 'sourcecodester': 3, 'victor_cms_project': 1, 'learning_management_system_project': 1, 'ok-file-formats_project': 2, 'bundler': 1, 'slab': 1, 'nakivo': 2, 'warfareplugins': 1, 'openjsf': 1, 'bzip': 1, 'gitlogplus_project': 1, 'landray': 1, 'lrzip_project': 6, 'long_range_zip_project': 3, 'pam_tacplus_project': 1, 'fluentd': 1, 'cypherpunks': 1, 'chatwoot': 1, 'mitsubishielectric': 2, 'td-agent-builder_project': 1, 'emc': 5, 'chikitsa': 1, 'trend_micro': 1, 'dbd-mysql_project': 1, 'fetchmail': 2, 'postfix': 1, 'pluxml': 2, 'bycms_project': 3, 'sapphireims': 10, 'fatek': 3, 'fig2dev_project': 7, 'cohesity': 1, 'sphiderpro': 3, 'sphider-plus': 2, 'sphider': 2, 'pcprotect': 1, 'kitesky': 1, 'aikcms': 3, '711cms': 1, 'serverless_offline_project': 1, 'owntone_project': 1, 'set_user_project': 1, 'kuba_project': 1, 'nim-lang': 1, 'lucee': 1, 'seacms': 1, 'actix': 1, 'tar_project': 1, 'kyma-project': 1, 'altova': 2, 'python-openxml': 1, 'crossfire': 1, 'wuzhicms': 1, 'libpff_project': 1, 'eyoucms': 2, 'typora': 2, 'textpattern': 2, 'axiosys': 2, 'deferred_image_processing_project': 1, 'newsletter_project': 1, 'femanager_project': 1, 'miniorange': 1, 'risc-v': 1, 'openbaraza': 2, 'polipo_project': 1, 'pearadmin': 1, 'j2eefast': 1, 'virtual_robots.txt_project': 1, 'paste-markdown_project': 1, 'nuance': 1, 'expressionengine': 1, 'linphone': 1, 'phpfastcache': 1, 'wal-g_project': 1, 'eterna': 1, 'se': 13, 'tnef_project': 1, 'safecurl_project': 1, 'phpmywind': 2, 'skycaiji': 1, 'libexe_project': 1, 'wpcerber': 2, 'owasp': 1, 'monitorapp': 2, 'sitecore': 1, 'p5-encode_project': 1, '60cyclecms_project': 2, 'komoot': 1, 'wpeasycart': 1, 'rapid7': 1, 'xerosecurity': 1, 'hcc-embedded': 6, 'sunhillo': 1, 'dynamic_content_elements_project': 1, 'wire': 1, 'eleveo': 2, 'rust-protobuf_project': 1, 'softether': 1, 'linuxmint': 1, 'shutter-project': 1, 'on24': 1, 'wayfair': 1, 'aveva': 3, 'vertiv': 1, 'piengine': 1, 'sauter-controls': 1, 'job_manager_project': 1, 'openkm': 1, 'vmare': 6, 'acquia': 5, 'simplygallery': 1, 'tipsandtricks-hq': 1, 'business_hours_indicator_project': 1, 'yoohooplugins': 1, 'bold-themes': 1, 'wpmanageninja': 1, 'realfavicongenerator': 1, 'digitalzoomstudio': 1, 'underconstruction_project': 2, 'sharethis': 1, 'keybase': 1, 'advsys': 1, 'vandyke': 1, 'zsh': 1, 'wacom': 2, 'obdev': 1, 'londontrustmedia': 5, 'mono-project': 1, 'royalapplications': 1, 'bloop': 1, 'objective_development': 1, 'mingw-w64': 1, 'haystacksoftware': 2, 'bookwalker': 1, 'spi-inc': 3, 'ntracker': 1, 'simplesystems': 1, 'versa-networks': 1, 'simple_water_refilling_station_management_system_project': 1, 'ulfius_project': 1, 'sketch': 1, 'immer_project': 1, 'elfinder.netcore_project': 2, 'proto_project': 1, 'terarecon': 1, 'netless': 1, 'akkadianlabs': 1, 'cleversoft': 1, 'react_draft_wysiwyg_project': 1, 'forcepoint': 9, 'diesel': 1, 'gunet': 1, 'fatfreecrm': 1, 'gitlist': 1, 'unify': 3, 'cobub': 3, 'netwin': 1, 'audiovalley': 1, 'osstech': 1, 'pysvn_project': 1, 'formcrafts': 1, 'puppet': 3, 'pl\\\\/java_project': 2, 'secure-bytes': 1, 'warnerbros': 1, 'gocivix': 1, 'watchguard': 4, 'uchida': 1, 'securebrain': 1, 'toshiba': 1, 'tokyostarbank': 1, 'teleogistic': 1}


==> dict_vendors_with_update_cpe.txt <==
{'fig2dev_project': 1, 'qemu': 14, 'glpi-project': 1, 'dmg2img_project': 2, 'libcaca_project': 2, 'podofo_project': 4, 'eclipse': 8, 'isc': 2, 'redhat': 56, 'ytnef_project': 1, 'gnome': 8, 'gnu': 7, 'couchbase': 1, 'oracle': 92, 'ffmpeg': 44, 'schneider-electric': 8, 'se': 3, 'openvpn': 1, 'versa-networks': 5, 'covid19_testing_management_system_project': 2, 'ibm': 89, '8x8': 1, 'golang': 4, 'js-extend_project': 1, 'vmware': 12, 'typora': 1, 'hyperkitty_project': 1, 'trendmicro': 5, 'apache': 38, 'x.org': 2, 'vfairs': 4, 'centreon': 2, 'joomla': 5, 'rsa': 2, 'yubico': 1, 'pixar': 1, 'postbird_project': 1, 'privoxy': 1, 'ws_project': 1, 'nconf-toml_project': 1, 'deep-defaults_project': 1, 'opennms': 2, 'github': 3, 'jenkins': 10, 'openwrt': 2, 'mediateknet': 1, 'codesys': 6, 'lucyparsonslabs': 1, 'acronis': 4, 'koel': 1, 'shopizer': 2, 'eyesofnetwork': 1, 'feehi': 1, 'trailing-slash_project': 1, 'whohas_project': 1, 'webfairy': 1, 'gris_cms_project': 1, 'emlog': 1, 'arm': 12, 'bluetooth': 6, 'metinfo': 6, 'keystonejs': 1, 'normalize-url_project': 1, 'bytecodealliance': 1, 'ronomon': 1, 'zzcms': 3, 'bitdefender': 1, 're-logic': 1, 'nagios': 2, 'online_examination_system_project': 2, 'college_management_system_project': 2, 'arangodb': 1, 'autoptimize': 3, 'lifterlms': 2, 'aioseo': 1, 'ultimatemember': 1, 'targetfirst': 1, 'neox': 1, 'bluemedicinelabs': 1, 'pickplugins': 1, 'ibenic': 1, 'boostifythemes': 1, 'gowebsolutions': 1, 'mlfactory': 1, 'dutchcoders': 2, 'overwolf': 2, 'calendar01_project': 1, 'telop01_project': 1, 'mailform01_project': 1, 'fujitsu': 1, 'qualitysoft': 1, 'cisco': 27, 'zope': 3, 'plone': 2, 'putty': 1, 'dell': 14, 'openid': 1, 'nsa': 2, 'qibosoft': 1, 'phpyun': 1, 'htmly': 1, 'bludit': 3, 'solarwinds': 15, 'foxitsoftware': 24, 'synology': 11, 'linaro': 1, 'micro-ecc_project': 1, 'rxvt-unicode_project': 1, 'rxvt_project': 1, 'eterm_project': 1, 'mrxvt_project': 1, 'admidio': 1, 'envoyproxy': 7, 'pajbot': 1, 'opcfoundation': 2, 'searchblox': 1, 'python': 10, 'bouncycastle': 1, 'rpm': 2, 'bmc': 2, 'zte': 1, 'abinitio': 1, 'checkbox': 1, 'adobe': 37, 'containers-image_project': 1, 'kubevirt': 1, 'mariadb': 1, 'percona': 1, 'galeracluster': 1, 'samba': 1, 'cubecart': 1, 'sonicwall': 1, 'mozilla': 14, 'theforeman': 2, 'typelevel': 1, 'tenancy': 1, 'datakit': 5, 'luxion': 5, 'phpmywind': 2, 'squid-cache': 6, 'umask_project': 1, 'pleaseedit_project': 1, 'please_project': 1, 'linuxfoundation': 6, 'huawei': 23, 'rocket.chat': 4, 'pulsesecure': 10, 'citrix': 5, 'rubyonrails': 1, 'labapart': 1, 'boa': 1, 'zettlr': 2, 'inspircd': 1, 'istio': 5, 'upx_project': 2, 'sylabs': 2, 'xwiki': 2, 'deno': 1, '1cdn_project': 1, 'genivi': 1, 'xstream_project': 15, 'cesanta': 11, 'css-what_project': 1, 'microfocus': 6, 'seacms': 4, 'idreamsoft': 1, 'openstack': 3, 'trim-newlines_project': 1, 'dav-cogs_project': 1, 'uninett': 1, 'authelia': 1, 'siemens': 57, 'ceph': 1, 'ettercap-project': 1, 'autodesk': 1, 'naver': 2, 'kiali': 1, 'zeromq': 2, 'spice_project': 1, 'dogtagpki': 1, 'openldap': 1, 'sysjust': 3, 'hundredplus': 2, 'dragonfly_project': 1, 'frontiersoftware': 2, 'voipmonitor': 1, 'json_smart_project': 1, 'fortinet': 13, 'cmsmadesimple': 3, 'pfsense': 3, 'bigtreecms': 4, 'libjpeg-turbo': 1, 'xmlsoft': 1, 'postgresql': 1, 'automattic': 3, 'wowthemes': 1, 'external_media_project': 1, '10web': 4, 'weekly_schedule_project': 1, 'forms_project': 1, 'facebook': 2, 'nginx': 2, 'openresty': 1, 'in4velocity': 1, 'fangfa': 1, 'redislabs': 2, 'aomedia': 2, 'online_shopping_alphaware_project': 1, 'pharmacy_medical_store_and_sale_point_project': 1, 'avahi': 2, 'libraw': 1, 'apple': 2, 'gstreamer_project': 1, 'go.uuid_project': 1, 'lz4_project': 1, 'infinispan': 1, 'elastic': 4, 'obottle_project': 2, 'appcms': 4, 'yzmcms': 5, 'pbootcms': 1, 'google': 80, 'bloofox': 4, 'inverse': 1, 'entrouvert': 1, 'johnsoncontrols': 1, 'tpm2-tools_project': 1, 'luca-app': 3, 'netapp': 27, 'emtec': 1, 'icecoder': 1, 'ntpsec': 1, 'openexr': 2, 'gnupg': 1, 'roonlabs': 1, 'atlassian': 8, 'flarum': 1, 'wp-cli': 1, 'nmstate': 1, 'dino': 1, 'flask-appbuilder_project': 1, 'simple-log_project': 2, 'wireshark': 2, 'accela': 2, 'esri': 7, 'iflychat': 1, 'jnews': 1, '2sic': 1, 'xscreensaver_project': 1, 'irzip_project': 3, 'trusteddomain': 1, 'paessler': 1, 'annexcloud': 1, 'paloaltonetworks': 1, 'set-getter_project': 1, 'expand-hash_project': 1, 'python-hyperkitty_project': 1, 'opensuse': 2, 'zohocorp': 16, 'cerberusftp': 1, 'cubecoders': 1, 'bluez': 2, 'ipfire': 2, 'intel': 11, 'blizzard': 1, 'sensepost': 1, 'raspap': 5, 'aveva': 1, 'broadcom': 2, 'cloverdx': 1, 'sap': 9, 'atomtech': 1, 'microsoft': 25, 'nextcloud': 17, 'djangoproject': 2, 'seceon': 1, 'silverstripe': 1, 'reg-keygen-git-hash_project': 1, 'gitlab': 14, 'octavolabs': 1, 'checkpoint': 1, 'otrs': 11, 'wire': 1, 'zziplib_project': 1, 'checksec': 1, 'znote': 1, 'jpress': 1, 'mantisbt': 1, 'monstra': 1, 'quassel-irc': 1, 'octopus': 4, 'opendesign': 8, 'moodle': 1, 'haxx': 6, 'elabftw': 1, 'connectwise': 1, 'wphappycoders': 1, 'prototypejs': 1, 'neos': 1, 'mongo-express_project': 1, 'color-string_project': 1, 'f-secure': 2, 'msi': 1, 'myq-solution': 1, 'miraheze': 3, 'limesurvey': 1, 'dovecot': 3, 'ec-cube': 2, 'nendeb': 1, 'nvidia': 18, 'phoenixcontact': 1, 'ratpack_project': 2, 'tibco': 1, 'opentext': 1, 'openbsd': 1, 'rarlab': 2, 'thinkjs': 1, 'djvulibre_project': 1, 'suse': 1, 'tcl': 1, 'nica': 1, 'webkitgtk': 3, 'accusoft': 3, 'prusa3d': 2, 'qnap': 1, 'hyper': 2, 'php-fusion': 1, 'lavalite': 2, 'fork-cms': 1, 'qsan': 30, 'secondline': 1, 'cminds': 1, 'profilepress': 5, 'gu-global': 1, 'gespage': 1, 'halo': 2, 'devolutions': 1, 'hmtalk': 1, 'fossil-scm': 1, 'kramerav': 2, 'jamf': 1, 'restsharp': 1, 'nodejs': 5, 'brave': 3, 'jsish': 2, 'ruby-lang': 4, 'web-dorado': 1, 'wms_project': 2, 'edifecs': 1, 'totaljs': 2, 'getambassador': 1, 'radare': 1, 'raonwiz': 1, 'intelliants': 1, 'thinkcmf': 1, 'varnish-cache': 1, 'ysoft': 1, 'elfinder.net.core_project': 1, 'ectouch': 2, 'booking_core_project': 1, 'abb': 1, 'sgx_tstd_project': 1, 'tianocore': 2, 'wolfssl': 2, 'lexmark': 2, 'falco': 1, 'rancher': 3, 'polipo_project': 1, 'foxit': 1, 'faraday': 1, 'puppet': 1, 'tobesoft': 1, 'openvswitch': 1, 'unicorn-engine': 2, 'qpdf_project': 1, 'matio_project': 3, 'libarchive': 1, 'minecraft': 1, 'libass_project': 1, 'open62541': 1, 'osgeo': 2, 'racket-lang': 1, 'tagdiv': 2, 'pwndoc_project': 1, 'baidu': 1, 'aat': 2, 'knx': 1, 'basixonline': 2, 'att': 11, 'antisamy_project': 1, 'etherpad': 2, 'sheetjs': 1, 'sheetjs_project': 2, 'fortics': 1, 'siren': 1, 'learningdigital': 6, 'never5': 1, 'include_me_project': 1, 'boldgrid': 2, 'silkypress': 1, 'umatrix_project': 1, 'sciruby': 1, 'ublockorigin': 1, 'hashicorp': 4, 'storeapps': 1, 'teradici': 4, 'anchorme_project': 1, 'combodo': 4, 'tenable': 1, 'mv': 3, 'artifex': 2, 'go-proxyproto_project': 1, 'gradle': 1, 'freedesktop': 1, 'openproject': 1, 'typo3': 4, 'libsndfile_project': 1, 'phpgurukul': 4, 'sysaid': 2, 'manageiq': 1, 'barco': 1, 'collabora': 2, 'struktur': 2, 'sam2p_project': 2, 'tinyexr_project': 3, 'gpac': 32, 'flowpaper': 13, 'msgpack': 1, 'piwigo': 2, 'graphhopper': 1, 'sourcecodester': 1, 'mongodb': 1, 'omeka': 1, 'zmartzone': 5, 'st': 6, 'travel_management_system_project': 1, 'ordering_system_project': 1, 'theme_park_ticketing_system_project': 1, 'e-commerce_website_project': 1, 'lwip_project': 2, 'ivanti': 3, 'rapid7': 1, 'akkadianlabs': 3, 'casap_automated_enrollment_system_project': 7, 'fantastic_blog_project': 1, 'alumni_management_system_project': 2, 'sage': 4, 'mit': 1, 'forgerock': 2, 'oisf': 1, 'sales_and_inventory_system_project': 1, 'content_management_system_project': 1, 'water_billing_system_project': 1, 'webgate': 1, 'webgateinc': 2, 'open-exchange': 4, 'open-xchange': 7, 'simple_college_website_project': 1, 'fantastic_blog_cms_project': 1, 'cloudfoundry': 1, 'naviwebs': 7, 'textpattern': 1, 'evo': 1, 'autohotkey': 1, '1password': 1, 'trezor': 1, 'techsmith': 2, 'abloy': 1, 'twothink_project': 1, 'checkmk': 1, 'woocommerce': 1, 'exiv2': 15, 'videolan': 4, 'openeuler': 1, 'misp': 3, 'dm_fingertool_project': 1, 'url-parse_project': 1, 'nchsoftware': 26, 'nch': 5, 'firefly-iii': 4, 'jszip_project': 1, 'projectcontour': 1, 'teluu': 1, 'jumpserver': 1, 'ucms_project': 1, 'online_doctor_appointment_system_php_full_source_code_project': 1, 'house-rental-and-property-listing-php-full-source-code_project': 1, 'xmldom_project': 1, 'discourse': 2, 'deepmergefn_project': 1, 'curly-bracket-parser_project': 1, 'elfinder.aspnet_project': 1, 'videojs': 1, 'sophos': 1, 'glances_project': 1, 'ypsomed': 1, 'gtranslate': 1, 'sendgrid': 1, 'emerson': 2, 'claws-mail': 1, 'sylpheed_project': 1, 'objectplanet': 4, 'prosody': 1, 'kernel': 1, 'telegram': 1, 'freerdp': 2, 'peel': 1, 'jhu': 2, 'cszcms': 1, 'replaysorcery_project': 1, 'concrete5': 1, 'powerdns': 1, 'phone_shop_sales_managements_system_project': 1, 'engineercms_project': 1, 'fetchmail': 1, 'online_pet_shop_we_app_project': 1, 'neo4j': 1, 'simple_food_website_project': 1, 'basic_shopping_cart_project': 1, 'php': 1, 'digium': 1, 'isomorphic-git': 1, 'learning_management_system_project': 1, 'tecnick': 4, 'nukeviet': 3, 'flatpress': 1, 'tidesec': 1, 's-cms': 5, 'hucart': 4, 'whatsns': 1, 'egain': 1, 'crossbeam_project': 1, 'qantumthemes': 1, 'ays-pro': 2, 'themeum': 1, 'cozmoslabs': 2, 'taxopress': 1, 'kainelabs': 1, 'optimocha': 1, 'yandex': 2, 'premio': 1, 'rsvpmaker_project': 1, 'openplcproject': 1, 'courier-mta': 1, 'blocklancertoken_project': 1, 'freebsd': 1, 'devexpress': 1, 'config_lib_project': 1, 'mitsubishielectric': 1, 'progress': 1, 'go-unarr_project': 1, 'open-graph_project': 1, 'better-macro_project': 1, 'parity': 2, 'arcworks': 1, 'ammonia_project': 1, 'prost_project': 1, 'tokio_project': 1, 'dimforge': 1, 'lettre': 1, 'iced_project': 1, 'anymap_project': 1, 'max7301_project': 1, 'generator_project': 1, 'disrustor_project': 1, 'appendix_project': 1, 'cgc_project': 3, 'generic-array_project': 1, 'heapless_project': 1, 'multiqueue_project': 1, 'syncpool_project': 1, 'noise_search_project': 1, 'model_project': 1, 'dces_project': 1, 'lexer_project': 1, 'lever_project': 1, 'toolshed_project': 1, 'brokenlamp': 1, 'parc_project': 1, 'scottqueue_project': 1, 'rcu_cell_project': 1, 'bunch_project': 1, 'kekbit_project': 1, 'cache_project': 1, 'v9_project': 1, 'async-coap_project': 1, 'libp2p': 1, 'beef_project': 1, 'abox_project': 1, 'libsbc_project': 1, 'ticketed_lock_project': 1, 'tiny_future_project': 1, 'conqueue_project': 1, 'unicycle_project': 1, 'aeplay': 1, 'digint': 1, 'lynx_project': 1, 'rust-lang': 1, 'get-simple': 1, '23andme': 1, 'jupyter': 3, 'vapor': 1, 'dolibarr': 4, 'gurock': 1, 'tiny_java_web_server_project': 1, 'helpsystems': 1, 'verygoodplugins': 2, 'thedaylightstudio': 1, 'larvata': 5, 'wow-estore': 1, 'coderstimes': 1, 'a3rev': 1, 'brainstormforce': 1, 'madeit': 1, 'flippercode': 1, 'amentotech': 3, 'marmoset': 1, 'leaflet_map_project': 1, 'yiiframework': 1, 'shopware': 5, 'mock-server': 1, 'proxyee-down_project': 1, 'tranquil': 1, 'smartypantsplugins': 1, 'calendar_plugin_project': 1, 'add_sidebar_project': 1, 'wp_seo_tags_project': 1, 'moova': 1, 'arvtard': 1, 'sizmic': 1, 'keszites': 1, 'typofr_project': 1, 'videowhisper': 2, 'wp_songbook_project': 1, 'custom_post_type_relations_project': 1, 'wp_fountain_project': 1, 'meowapps': 1, 'scribblemaps': 1, 'simple-behace-portfolio_project': 1, 'multiplayer-plugin_project': 1, 'skaut-bazar_project': 1, 'followistic': 1, 'seopress': 1, 'bblfshd_project': 1, 'hbs_project': 1, 'quokka_project': 3, 'fusionbox': 1, 'talelin': 3, 'online_catering_reservation_system_project': 2, 'hospital_management_system_project': 4, 'simple_image_gallery_web_app_project': 1, 'exponentcms': 1, 'crocoblock': 1, 'realtek': 4, 'mimetic': 1, 'wonderplugin': 2, 'current_book_project': 1, 'custom_login_redirect_project': 1, 'light_messages_project': 1, 'phonetrack': 1, 'vikwp': 1, 'wpfront': 3, 'youtube_embed_project': 1, 'verse-o-matic_project': 1, 'draftpress': 1, 'social_tape_project': 1, 'telugu_bible_verse_daily_project': 1, 'shantz_wordpress_qotd_project': 1, 'bikeshed_project': 2, 'imgurl_project': 1, 'onenav': 1, 'gitit_project': 1, 'compo': 2, 'tastyigniter': 1, 'netsarang': 1, 'ucweb': 1, 'invisioncommunity': 2, 'ced_project': 1, 'throughtek': 1, 'atutor': 1, 'axiosys': 5, 'edx': 1, 'zint': 1, 'disc-soft': 1, 'tp-shop': 1, 'rukovoditel': 4, 'haproxy': 3, 'phome': 1, 'haikuforteams': 1, 'pixelimity': 1, 'smartertools': 1, 'fehcom': 1, 'lenovo': 1, 'zstack': 1, 'yclas': 1, 'jsoup': 1, 'pimcore': 1, 'aitecms': 1, 'expresstech': 1, 'cybozu': 23, 'salesagility': 2, 'hcc-embedded': 8, 'pingidentity': 1, 'eyoucms': 5, 'webrecorder': 1, 'joyplus-cms_project': 1, 'find_a_place_ljcms_project': 1, 'txjia': 1, 'live555': 2, 'trim-off-newlines_project': 1, 'ansi-html_project': 1, 'webtareas_project': 1, 'dotcms': 1, 'libav': 3, 'flatcore': 1, 'iec104_project': 3, 'ledgersmb': 3, 'erident_custom_login_and_dashboard_project': 1, 'hmplugin': 1, 'simple_banner_project': 1, 'harmonicdesign': 1, 'contact_form_7_captcha_project': 1, '3.7designs': 1, 'email-subscriber_project': 1, 'roosty': 1, 'freelancetoindia': 1, 'timeline_calendar_project': 1, 'simple_events_calendar_project': 1, 'edit_comments_project': 1, 'broken_link_manager_project': 1, 'aceide_project': 1, 'kn_fix_your_title_project': 1, 'webfactoryltd': 1, 'wpcharitable': 1, 'awplife': 1, 'givewp': 1, 'quantumcloud': 1, 'wpbrigade': 1, 'canon': 1, 'detect-character-encoding_project': 2, 'ethereum': 1, 'openssl': 2, 'plib_project': 1, 'sqlite': 1, 'philips': 2, 'smartdatasoft': 1, 'nascent': 3, 'cerner': 1, 'mootools_project': 1, 'joplinapp': 1, 'startserver_project': 1, 'transpile_project': 1, 'hornerautomation': 2, 'axis': 1, 'mz-automation': 1, 'appneta': 1, 'nasm': 1, 'vaadin': 1, 'primekey': 1, 'artixlinux': 1, 'nuishop': 1, 'qdpm': 1, 'digitaldruid': 1, 'wdoyo': 1, 'spring-boot-admin_project': 1, 'dzzoffice': 1, 'catchethq': 3, 'youdiancms': 1, 'cxuu': 1, 'jupo': 1, 'simiki_project': 2, 'blog_mini_project': 2, 'openmage': 1, 'squashfs-tools_project': 1, 'misskey': 1, 'open-emr': 1, 'os4ed': 3, 'opensis_project': 1, 'samsung': 1, 'cyberark': 4, 'iportalis': 2, 'cyrus': 1, 'libiec_iccp_mod_project': 1, 'frentix': 2, 'filebrowser_project': 1, 'unit4': 4, 'libssh': 1, 'matrix': 2, 'npmjs': 5, 'ui': 2, 'mybb': 1, 'iwebshop': 1, 'digitalzoomstudio': 1, 'axios': 1, 'formtools': 3, 'git': 1, 'outsystems': 1, 'easycorp': 3, 'vercel': 1, 'geysermc': 1, 'hedgedoc': 1, 'pagerduty': 2, 'libjxl_project': 1, 'testzentrum-odw': 1, 'nested_pages_project': 2, 'midnight-commander': 1, 'devowl': 1, 'booster': 1, 'bscw': 1, 'ghost': 1, 'adaptivescale': 1, 'redux': 2, 'parseplatform': 1, 'bookstackapp': 3, 'immer_project': 1, 'mpath_project': 1, 'pureftpd': 1, 'weechat': 1, 'file-upload-with-preview_project': 1, 'jforum': 1, 'vim': 1, 'mrdoc': 1, 'geminilabs': 1, 'wp-webhooks': 1, 'dna88': 1, 'gdprinfo': 1, 'cozyvision': 1, 'addtoany': 1, 'trumani': 1, 'web-settler': 1, 'gambit': 1, 'geekwebsolution': 1, 'easy_testimonial_manager_project': 1, 'comment_highlighter_project': 1, 'swiftcrm': 1, 'cashtomer_project': 1, 'alipay_project': 1, 'jiangqie': 1, 'phpwcms': 1, 'bluecms_project': 1, 'cliniccases': 4, 'gifsicle_project': 1}

